Iterating Consistency Models: Stability, Error Bounds and Noise Schedules

Consistency models (CMs) have become a leading approach for generating high-quality samples in few steps. However, adding steps can improve or degrade sample quality in ways that are highly sensitive to the schedule and that existing theory does not fully explain. To provide accuracy guarantees and guide CM sampler design, we analyze multistep CM sampling as a composition of noising and approximate denoising operators. Under explicit, verifiable stability assumptions, we derive a non-asymptotic error bound that separates contraction of the initialization error from accumulation of approximation error. The bound assigns distinct roles to the schedule: large early noise levels drive contraction, while small late noise levels control the residual bias. As a corollary, we obtain explicit constants for strongly log-concave and semi-log-concave targets. We further establish a complementary guarantee whose assumptions, one-step accuracy and stability, can be estimated for a given trained model. Experiments show that the contraction and approximation profiles entering our bounds can be reliably measured and closely match the predicted functional forms. Together, these results provide a meaningful convergence theory for multi-step CMs and a practical route to sampler design.

==> Figures/gaussian/misses.dat <==
n r0 r1 r2 r3 wrong qref
0 1 1 1 1 1 1
1 1.1588 1.16528 1.17808 1.22124 1.14561 1.34164
2 1.38771 1.40571 1.44026 1.54458 1.317 1.8
3 1.71522 1.75368 1.82182 1.96357 1.50655 2.41495
4 2.17782 2.25073 2.35121 2.32486 1.69916 3.24
5 2.8219 2.94183 2.98035 2.3695 1.87504 4.34692
6 3.7074 3.83891 3.44128 2.13987 2.01623 5.832
7 4.91351 4.78639 3.39974 1.86175 2.11314 7.82445
8 6.54622 5.29472 2.98207 1.63327 2.16656 10.4976
9 8.74806 4.9913 2.51201 1.46329 2.18471 14.084
10 11.7108 4.22755 2.12418 1.33967 2.17849 18.8957
11 15.6923 3.45678 1.83088 1.24988 2.15789 25.3512
12 21.0389 2.83352 1.61411 1.18439 2.13042 34.0122
13 28.2158 2.36145 1.45455 1.13641 2.10106 45.6322
14 37.8474 2.01033 1.33696 1.1011 2.07273 61.222
15 50.7716 1.75023 1.25012 1.07504 2.04693 82.1379
16 68.1127 1.55753 1.18586 1.05576 2.02426 110.2
17 91.3794 1.41461 1.13821 1.04146 2.00483 147.848
18 122.596 1.30851 1.10284 1.03085 1.98845 198.359
19 164.478 1.22965 1.07655 1.02297 1.97479 266.127
20 220.669 1.17101 1.057 1.0171 1.96351 357.047
21 296.057 1.12737 1.04246 1.01274 1.95425 479.028
22 397.202 1.09489 1.03163 1.00949 1.94669 642.684
23 532.901 1.0707 1.02357 1.00707 1.94053 862.251
24 714.962 1.05268 1.01756 1.00527 1.93554 1156.83
25 959.221 1.03926 1.01309 1.00393 1.93149 1552.05


==> Figures/gaussian/schedule-cancel-0.dat <==
t2 exact cert
0 0.024308 0.475444
0.02 0.0243657 0.475406
0.04 0.0245386 0.475294
0.06 0.0248259 0.475106
0.08 0.0252261 0.474845
0.1 0.0257372 0.47451
0.12 0.0263568 0.474102
0.14 0.0270819 0.473622
0.16 0.0279092 0.473071
0.18 0.0288348 0.47245
0.2 0.0298545 0.471761
0.22 0.0309638 0.471005
0.24 0.0321578 0.470183
0.26 0.0334316 0.469298
0.28 0.03478 0.46835
0.3 0.0361976 0.467343
0.32 0.037679 0.466278
0.34 0.0392187 0.465157
0.36 0.0408113 0.463982
0.38 0.0424513 0.462755
0.4 0.0441334 0.46148
0.42 0.0458524 0.460157
0.44 0.0476031 0.458789
0.46 0.0493806 0.457379
0.48 0.0511802 0.455929
0.5 0.0529973 0.454442
0.52 0.0548275 0.452918
0.54 0.0566668 0.451362
0.56 0.0585112 0.449775
0.58 0.0603572 0.448159
0.6 0.0622013 0.446517
0.62 0.0640404 0.44485
0.64 0.0658715 0.443161
0.66 0.0676919 0.441453
0.68 0.0694993 0.439726
0.7 0.0712913 0.437983
0.72 0.0730659 0.436226
0.74 0.0748213 0.434456
0.76 0.076556 0.432676
0.78 0.0782683 0.430887
0.8 0.0799571 0.42909
0.82 0.0816213 0.427288
0.84 0.0832599 0.425481
0.86 0.0848721 0.423671
0.88 0.0864573 0.421859
0.9 0.0880148 0.420048
0.92 0.0895444 0.418237
0.94 0.0910456 0.416428
0.96 0.0925182 0.414622
0.98 0.0939621 0.41282
1 0.0953772 0.411023
1.02 0.0967636 0.409232
1.04 0.0981212 0.407448
1.06 0.0994504 0.405671
1.08 0.100751 0.403902
1.1 0.102024 0.402143
1.12 0.103269 0.400393
1.14 0.104486 0.398653
1.16 0.105676 0.396923
1.18 0.10684 0.395205
1.2 0.107977 0.393498
1.22 0.109088 0.391804
1.24 0.110174 0.390121
1.26 0.111234 0.388452
1.28 0.11227 0.386795
1.3 0.113282 0.385152
1.32 0.11427 0.383522
1.34 0.115235 0.381906
1.36 0.116178 0.380304
1.38 0.117098 0.378716
1.4 0.117997 0.377142
1.42 0.118874 0.375583
1.44 0.119731 0.374038
1.46 0.120567 0.372508
1.48 0.121384 0.370992
1.5 0.122181 0.369491
1.52 0.12296 0.368005
1.54 0.12372 0.366533
1.56 0.124463 0.365076
1.58 0.125188 0.363634
1.6 0.125896 0.362206
1.62 0.126587 0.360793
1.64 0.127262 0.359394
1.66 0.127922 0.358011
1.68 0.128566 0.356641
1.7 0.129195 0.355286
1.72 0.12981 0.353945
1.74 0.13041 0.352619
1.76 0.130997 0.351306
1.78 0.13157 0.350008
1.8 0.13213 0.348723
1.82 0.132678 0.347453
1.84 0.133213 0.346196
1.86 0.133735 0.344952
1.88 0.134246 0.343722
1.9 0.134746 0.342506
1.92 0.135235 0.341303
1.94 0.135712 0.340112
1.96 0.136179 0.338935
1.98 0.136636 0.337771
2 0.137082 0.336619
2.02 0.137519 0.33548
2.04 0.137947 0.334353
2.06 0.138365 0.333239
2.08 0.138774 0.332137
2.1 0.139174 0.331046
2.12 0.139565 0.329968
2.14 0.139949 0.328901
2.16 0.140324 0.327846
2.18 0.140691 0.326803
2.2 0.141051 0.325771
2.22 0.141403 0.32475
2.24 0.141747 0.32374
2.26 0.142085 0.322741
2.28 0.142415 0.321753
2.3 0.142739 0.320775
2.32 0.143056 0.319808
2.34 0.143367 0.318852
2.36 0.143671 0.317905
2.38 0.143969 0.316969
2.4 0.144261 0.316043
2.42 0.144548 0.315127
2.44 0.144829 0.31422
2.46 0.145104 0.313323
2.48 0.145374 0.312436
2.5 0.145638 0.311557
2.52 0.145897 0.310689
2.54 0.146152 0.309829
2.56 0.146401 0.308978
2.58 0.146646 0.308136
2.6 0.146886 0.307303
2.62 0.147121 0.306479
2.64 0.147352 0.305663
2.66 0.147579 0.304855
2.68 0.147801 0.304056
2.7 0.148019 0.303265
2.72 0.148233 0.302483
2.74 0.148444 0.301708
2.76 0.14865 0.300941
2.78 0.148852 0.300182
2.8 0.149051 0.29943
2.82 0.149247 0.298686
2.84 0.149438 0.29795
2.86 0.149627 0.297221
2.88 0.149812 0.296499
2.9 0.149994 0.295785
2.92 0.150172 0.295077
2.94 0.150347 0.294377
2.96 0.15052 0.293683
2.98 0.150689 0.292996
3 0.150855 0.292316
3.02 0.151019 0.291643
3.04 0.15118 0.290976
3.06 0.151337 0.290316
3.08 0.151493 0.289662
3.1 0.151645 0.289014
3.12 0.151795 0.288373
3.14 0.151943 0.287737
3.16 0.152088 0.287108
3.18 0.152231 0.286485
3.2 0.152371 0.285867
3.22 0.152509 0.285256
3.24 0.152645 0.28465
3.26 0.152779 0.28405
3.28 0.15291 0.283455
3.3 0.153039 0.282866
3.32 0.153166 0.282283
3.34 0.153292 0.281705
3.36 0.153415 0.281132
3.38 0.153536 0.280564
3.4 0.153655 0.280002
3.42 0.153773 0.279444
3.44 0.153889 0.278892
3.46 0.154002 0.278345
3.48 0.154114 0.277803
3.5 0.154225 0.277265
3.52 0.154333 0.276733
3.54 0.15444 0.276205
3.56 0.154546 0.275681
3.58 0.15465 0.275163
3.6 0.154752 0.274649
3.62 0.154852 0.274139
3.64 0.154952 0.273634
3.66 0.155049 0.273134
3.68 0.155146 0.272638
3.7 0.15524 0.272146
3.72 0.155334 0.271658
3.74 0.155426 0.271174
3.76 0.155517 0.270695
3.78 0.155606 0.27022
3.8 0.155694 0.269749
3.82 0.155781 0.269281
3.84 0.155867 0.268818
3.86 0.155951 0.268359
3.88 0.156034 0.267903
3.9 0.156116 0.267452
3.92 0.156197 0.267004
3.94 0.156277 0.266559
3.96 0.156356 0.266119
3.98 0.156433 0.265682
4 0.15651 0.265249


==> Figures/gaussian/schedule-cancel-1.dat <==
t2 exact cert
0 0.193946 0.567522
0.02 0.194909 0.568405
0.04 0.195815 0.569064
0.06 0.196662 0.569512
0.08 0.197452 0.569763
0.1 0.198186 0.569828
0.12 0.198865 0.569721
0.14 0.19949 0.569451
0.16 0.200064 0.569031
0.18 0.200589 0.568468
0.2 0.201069 0.567772
0.22 0.201505 0.566951
0.24 0.201901 0.566013
0.26 0.202261 0.564964
0.28 0.202586 0.563811
0.3 0.202882 0.56256
0.32 0.203151 0.561217
0.34 0.203396 0.559788
0.36 0.203622 0.558278
0.38 0.20383 0.556692
0.4 0.204024 0.555035
0.42 0.204207 0.553312
0.44 0.204381 0.551529
0.46 0.20455 0.549688
0.48 0.204715 0.547796
0.5 0.204879 0.545856
0.52 0.205044 0.543872
0.54 0.205211 0.541848
0.56 0.205382 0.53979
0.58 0.205558 0.537699
0.6 0.20574 0.53558
0.62 0.205931 0.533436
0.64 0.206129 0.531271
0.66 0.206337 0.529088
0.68 0.206554 0.526889
0.7 0.206782 0.524679
0.72 0.207019 0.522459
0.74 0.207268 0.520232
0.76 0.207526 0.518001
0.78 0.207796 0.515768
0.8 0.208076 0.513536
0.82 0.208367 0.511306
0.84 0.208668 0.50908
0.86 0.208979 0.506861
0.88 0.209299 0.50465
0.9 0.20963 0.502449
0.92 0.209969 0.500259
0.94 0.210317 0.498082
0.96 0.210673 0.495919
0.98 0.211038 0.493771
1 0.21141 0.491639
1.02 0.211789 0.489525
1.04 0.212176 0.487428
1.06 0.212569 0.485352
1.08 0.212968 0.483295
1.1 0.213373 0.481258
1.12 0.213783 0.479243
1.14 0.214198 0.47725
1.16 0.214619 0.47528
1.18 0.215043 0.473332
1.2 0.215472 0.471408
1.22 0.215905 0.469507
1.24 0.216341 0.46763
1.26 0.216781 0.465778
1.28 0.217224 0.46395
1.3 0.21767 0.462146
1.32 0.218119 0.460367
1.34 0.21857 0.458614
1.36 0.219023 0.456885
1.38 0.219479 0.455181
1.4 0.219936 0.453502
1.42 0.220395 0.451848
1.44 0.220856 0.450219
1.46 0.221319 0.448615
1.48 0.221783 0.447036
1.5 0.222248 0.445481
1.52 0.222714 0.443951
1.54 0.223182 0.442446
1.56 0.22365 0.440965
1.58 0.224119 0.439508
1.6 0.22459 0.438075
1.62 0.225061 0.436666
1.64 0.225532 0.435281
1.66 0.226005 0.433919
1.68 0.226478 0.432581
1.7 0.226951 0.431265
1.72 0.227426 0.429972
1.74 0.2279 0.428702
1.76 0.228375 0.427454
1.78 0.228851 0.426229
1.8 0.229327 0.425025
1.82 0.229803 0.423843
1.84 0.230279 0.422683
1.86 0.230756 0.421543
1.88 0.231234 0.420425
1.9 0.231711 0.419327
1.92 0.232189 0.418249
1.94 0.232667 0.417192
1.96 0.233146 0.416155
1.98 0.233624 0.415137
2 0.234103 0.414139
2.02 0.234583 0.41316
2.04 0.235062 0.4122
2.06 0.235542 0.411258
2.08 0.236022 0.410335
2.1 0.236503 0.40943
2.12 0.236983 0.408543
2.14 0.237464 0.407674
2.16 0.237946 0.406822
2.18 0.238427 0.405988
2.2 0.238909 0.40517
2.22 0.239391 0.404369
2.24 0.239873 0.403585
2.26 0.240356 0.402817
2.28 0.240839 0.402065
2.3 0.241322 0.401329
2.32 0.241806 0.400608
2.34 0.24229 0.399903
2.36 0.242775 0.399213
2.38 0.243259 0.398538
2.4 0.243744 0.397878
2.42 0.24423 0.397232
2.44 0.244715 0.396601
2.46 0.245202 0.395984
2.48 0.245688 0.395381
2.5 0.246175 0.394791
2.52 0.246662 0.394215
2.54 0.24715 0.393652
2.56 0.247638 0.393103
2.58 0.248127 0.392566
2.6 0.248615 0.392043
2.62 0.249105 0.391531
2.64 0.249595 0.391033
2.66 0.250085 0.390546
2.68 0.250575 0.390072
2.7 0.251066 0.389609
2.72 0.251558 0.389159
2.74 0.25205 0.38872
2.76 0.252542 0.388292
2.78 0.253035 0.387875
2.8 0.253528 0.38747
2.82 0.254022 0.387075
2.84 0.254516 0.386692
2.86 0.255011 0.386319
2.88 0.255506 0.385956
2.9 0.256002 0.385604
2.92 0.256498 0.385261
2.94 0.256995 0.384929
2.96 0.257492 0.384607
2.98 0.25799 0.384295
3 0.258488 0.383992
3.02 0.258986 0.383699
3.04 0.259485 0.383415
3.06 0.259985 0.38314
3.08 0.260485 0.382875
3.1 0.260986 0.382618
3.12 0.261487 0.38237
3.14 0.261989 0.382131
3.16 0.262491 0.381901
3.18 0.262993 0.381679
3.2 0.263497 0.381465
3.22 0.264 0.38126
3.24 0.264504 0.381063
3.26 0.265009 0.380874
3.28 0.265514 0.380693
3.3 0.26602 0.38052
3.32 0.266526 0.380354
3.34 0.267033 0.380197
3.36 0.26754 0.380046
3.38 0.268048 0.379903
3.4 0.268556 0.379768
3.42 0.269065 0.379639
3.44 0.269575 0.379518
3.46 0.270084 0.379404
3.48 0.270595 0.379297
3.5 0.271106 0.379196
3.52 0.271617 0.379103
3.54 0.272129 0.379016
3.56 0.272641 0.378935
3.58 0.273154 0.378862
3.6 0.273668 0.378794
3.62 0.274182 0.378733
3.64 0.274696 0.378678
3.66 0.275211 0.37863
3.68 0.275727 0.378587
3.7 0.276243 0.378551
3.72 0.276759 0.37852
3.74 0.277276 0.378496
3.76 0.277794 0.378477
3.78 0.278312 0.378464
3.8 0.27883 0.378456
3.82 0.279349 0.378454
3.84 0.279868 0.378458
3.86 0.280388 0.378467
3.88 0.280909 0.378481
3.9 0.28143 0.378501
3.92 0.281951 0.378526
3.94 0.282473 0.378556
3.96 0.282995 0.378592
3.98 0.283518 0.378632
4 0.284042 0.378677


==> Figures/gaussian/schedule-cancel-4.dat <==
t2 exact cert
0 0.770051 1.10556
0.02 0.773906 1.10934
0.04 0.777472 1.11268
0.06 0.780751 1.1156
0.08 0.783743 1.11809
0.1 0.786452 1.12015
0.12 0.788881 1.12182
0.14 0.791036 1.12308
0.16 0.792922 1.12395
0.18 0.794548 1.12445
0.2 0.79592 1.12459
0.22 0.797049 1.12438
0.24 0.797943 1.12383
0.26 0.798614 1.12298
0.28 0.799071 1.12182
0.3 0.799327 1.12038
0.32 0.799393 1.11867
0.34 0.799281 1.11671
0.36 0.799002 1.11452
0.38 0.798569 1.11212
0.4 0.797995 1.10951
0.42 0.797289 1.10672
0.44 0.796466 1.10377
0.46 0.795535 1.10066
0.48 0.794508 1.09741
0.5 0.793397 1.09405
0.52 0.79221 1.09057
0.54 0.790959 1.087
0.56 0.789653 1.08335
0.58 0.788301 1.07964
0.6 0.786912 1.07586
0.62 0.785494 1.07204
0.64 0.784055 1.06818
0.66 0.782602 1.0643
0.68 0.781141 1.0604
0.7 0.77968 1.05649
0.72 0.778224 1.05259
0.74 0.776778 1.04869
0.76 0.775347 1.04481
0.78 0.773937 1.04095
0.8 0.772551 1.03712
0.82 0.771192 1.03332
0.84 0.769865 1.02956
0.86 0.768573 1.02585
0.88 0.767318 1.02218
0.9 0.766103 1.01856
0.92 0.76493 1.015
0.94 0.763801 1.0115
0.96 0.762718 1.00806
0.98 0.761682 1.00468
1 0.760694 1.00136
1.02 0.759756 0.998118
1.04 0.758868 0.994941
1.06 0.758031 0.991834
1.08 0.757247 0.988799
1.1 0.756514 0.985836
1.12 0.755833 0.982947
1.14 0.755205 0.980132
1.16 0.75463 0.977391
1.18 0.754107 0.974726
1.2 0.753636 0.972135
1.22 0.753218 0.969619
1.24 0.752851 0.967178
1.26 0.752536 0.964812
1.28 0.752272 0.96252
1.3 0.752059 0.960303
1.32 0.751896 0.958159
1.34 0.751782 0.956089
1.36 0.751718 0.954091
1.38 0.751702 0.952165
1.4 0.751733 0.95031
1.42 0.751812 0.948526
1.44 0.751937 0.946812
1.46 0.752108 0.945167
1.48 0.752323 0.943591
1.5 0.752583 0.942081
1.52 0.752887 0.940638
1.54 0.753233 0.939261
1.56 0.753622 0.937948
1.58 0.754052 0.936699
1.6 0.754522 0.935513
1.62 0.755032 0.934389
1.64 0.755581 0.933325
1.66 0.756169 0.932322
1.68 0.756795 0.931378
1.7 0.757457 0.930491
1.72 0.758155 0.929662
1.74 0.75889 0.928889
1.76 0.759658 0.928171
1.78 0.760461 0.927508
1.8 0.761298 0.926898
1.82 0.762167 0.92634
1.84 0.763069 0.925834
1.86 0.764001 0.925378
1.88 0.764965 0.924972
1.9 0.765959 0.924615
1.92 0.766983 0.924306
1.94 0.768035 0.924043
1.96 0.769116 0.923827
1.98 0.770225 0.923657
2 0.771361 0.923531
2.02 0.772523 0.923448
2.04 0.773712 0.923409
2.06 0.774926 0.923411
2.08 0.776165 0.923455
2.1 0.777429 0.92354
2.12 0.778717 0.923664
2.14 0.780028 0.923827
2.16 0.781363 0.924029
2.18 0.782719 0.924268
2.2 0.784098 0.924544
2.22 0.785499 0.924857
2.24 0.786921 0.925205
2.26 0.788363 0.925588
2.28 0.789826 0.926005
2.3 0.791308 0.926455
2.32 0.79281 0.926939
2.34 0.794332 0.927455
2.36 0.795871 0.928002
2.38 0.797429 0.928581
2.4 0.799005 0.92919
2.42 0.800599 0.92983
2.44 0.80221 0.930499
2.46 0.803837 0.931196
2.48 0.805481 0.931922
2.5 0.807142 0.932676
2.52 0.808818 0.933457
2.54 0.810509 0.934265
2.56 0.812216 0.935099
2.58 0.813937 0.935959
2.6 0.815674 0.936844
2.62 0.817424 0.937754
2.64 0.819188 0.938688
2.66 0.820967 0.939647
2.68 0.822758 0.940629
2.7 0.824563 0.941634
2.72 0.826381 0.942662
2.74 0.828211 0.943712
2.76 0.830054 0.944784
2.78 0.831909 0.945877
2.8 0.833775 0.946991
2.82 0.835654 0.948126
2.84 0.837544 0.949282
2.86 0.839445 0.950457
2.88 0.841357 0.951652
2.9 0.84328 0.952866
2.92 0.845214 0.954099
2.94 0.847158 0.955351
2.96 0.849112 0.95662
2.98 0.851076 0.957908
3 0.85305 0.959214
3.02 0.855033 0.960536
3.04 0.857026 0.961876
3.06 0.859029 0.963232
3.08 0.86104 0.964605
3.1 0.86306 0.965994
3.12 0.865089 0.967398
3.14 0.867126 0.968819
3.16 0.869172 0.970254
3.18 0.871226 0.971705
3.2 0.873288 0.97317
3.22 0.875358 0.97465
3.24 0.877436 0.976144
3.26 0.879521 0.977652
3.28 0.881614 0.979174
3.3 0.883715 0.980709
3.32 0.885822 0.982258
3.34 0.887937 0.98382
3.36 0.890058 0.985395
3.38 0.892187 0.986982
3.4 0.894322 0.988582
3.42 0.896463 0.990194
3.44 0.898612 0.991818
3.46 0.900766 0.993454
3.48 0.902927 0.995102
3.5 0.905093 0.996761
3.52 0.907266 0.998431
3.54 0.909445 1.00011
3.56 0.911629 1.0018
3.58 0.91382 1.00351
3.6 0.916015 1.00522
3.62 0.918216 1.00695
3.64 0.920423 1.00868
3.66 0.922635 1.01042
3.68 0.924852 1.01218
3.7 0.927074 1.01394
3.72 0.929301 1.01571
3.74 0.931533 1.0175
3.76 0.93377 1.01929
3.78 0.936012 1.02109
3.8 0.938258 1.0229
3.82 0.940509 1.02472
3.84 0.942765 1.02655
3.86 0.945024 1.02838
3.88 0.947289 1.03023
3.9 0.949557 1.03208
3.92 0.95183 1.03394
3.94 0.954106 1.03581
3.96 0.956387 1.03769
3.98 0.958672 1.03957
4 0.960961 1.04147


==> Figures/gaussian/schedule-nocancel-0.dat <==
t2 exact cert
0 0.388753 0.650146
0.02 0.38872 0.65013
0.04 0.388621 0.650083
0.06 0.388457 0.650005
0.08 0.388227 0.649895
0.1 0.387932 0.649754
0.12 0.387574 0.649581
0.14 0.387152 0.649376
0.16 0.386668 0.649139
0.18 0.386124 0.648869
0.2 0.38552 0.648566
0.22 0.384857 0.648231
0.24 0.384138 0.647861
0.26 0.383364 0.647458
0.28 0.382537 0.647021
0.3 0.381659 0.646549
0.32 0.380731 0.646043
0.34 0.379756 0.645502
0.36 0.378735 0.644925
0.38 0.377671 0.644313
0.4 0.376567 0.643665
0.42 0.375423 0.642982
0.44 0.374242 0.642263
0.46 0.373028 0.641508
0.48 0.37178 0.640717
0.5 0.370503 0.639891
0.52 0.369198 0.639029
0.54 0.367868 0.638131
0.56 0.366514 0.637199
0.58 0.365139 0.636232
0.6 0.363744 0.63523
0.62 0.362332 0.634195
0.64 0.360905 0.633126
0.66 0.359465 0.632024
0.68 0.358014 0.63089
0.7 0.356553 0.629725
0.72 0.355084 0.628528
0.74 0.353609 0.627302
0.76 0.35213 0.626046
0.78 0.350647 0.624761
0.8 0.349164 0.623449
0.82 0.34768 0.62211
0.84 0.346198 0.620745
0.86 0.344718 0.619354
0.88 0.343242 0.61794
0.9 0.341772 0.616503
0.92 0.340307 0.615044
0.94 0.33885 0.613563
0.96 0.337401 0.612063
0.98 0.33596 0.610543
1 0.33453 0.609005
1.02 0.333109 0.607449
1.04 0.331701 0.605878
1.06 0.330304 0.604291
1.08 0.328919 0.60269
1.1 0.327548 0.601076
1.12 0.32619 0.599449
1.14 0.324847 0.597811
1.16 0.323517 0.596162
1.18 0.322203 0.594504
1.2 0.320903 0.592837
1.22 0.319619 0.591162
1.24 0.318351 0.58948
1.26 0.317098 0.587791
1.28 0.315861 0.586097
1.3 0.314641 0.584399
1.32 0.313436 0.582696
1.34 0.312248 0.58099
1.36 0.311077 0.579281
1.38 0.309922 0.577571
1.4 0.308783 0.575859
1.42 0.307661 0.574147
1.44 0.306555 0.572435
1.46 0.305466 0.570723
1.48 0.304393 0.569013
1.5 0.303337 0.567304
1.52 0.302296 0.565597
1.54 0.301272 0.563893
1.56 0.300263 0.562192
1.58 0.29927 0.560495
1.6 0.298293 0.558801
1.62 0.297332 0.557112
1.64 0.296386 0.555428
1.66 0.295455 0.553749
1.68 0.29454 0.552076
1.7 0.293639 0.550408
1.72 0.292753 0.548747
1.74 0.291881 0.547092
1.76 0.291024 0.545444
1.78 0.290181 0.543803
1.8 0.289352 0.542169
1.82 0.288537 0.540543
1.84 0.287736 0.538925
1.86 0.286947 0.537314
1.88 0.286172 0.535712
1.9 0.28541 0.534118
1.92 0.284661 0.532532
1.94 0.283925 0.530955
1.96 0.2832 0.529387
1.98 0.282488 0.527828
2 0.281788 0.526277
2.02 0.2811 0.524736
2.04 0.280424 0.523205
2.06 0.279758 0.521682
2.08 0.279104 0.520169
2.1 0.278461 0.518666
2.12 0.277829 0.517172
2.14 0.277208 0.515688
2.16 0.276597 0.514213
2.18 0.275996 0.512748
2.2 0.275405 0.511293
2.22 0.274825 0.509848
2.24 0.274254 0.508413
2.26 0.273692 0.506987
2.28 0.27314 0.505572
2.3 0.272597 0.504166
2.32 0.272064 0.50277
2.34 0.271539 0.501385
2.36 0.271022 0.500009
2.38 0.270515 0.498642
2.4 0.270016 0.497286
2.42 0.269525 0.49594
2.44 0.269042 0.494603
2.46 0.268567 0.493277
2.48 0.268099 0.49196
2.5 0.26764 0.490653
2.52 0.267188 0.489355
2.54 0.266743 0.488067
2.56 0.266306 0.486789
2.58 0.265875 0.485521
2.6 0.265452 0.484262
2.62 0.265035 0.483012
2.64 0.264625 0.481773
2.66 0.264222 0.480542
2.68 0.263825 0.479321
2.7 0.263435 0.478109
2.72 0.26305 0.476907
2.74 0.262672 0.475713
2.76 0.2623 0.474529
2.78 0.261933 0.473354
2.8 0.261573 0.472188
2.82 0.261218 0.471031
2.84 0.260868 0.469883
2.86 0.260524 0.468744
2.88 0.260186 0.467613
2.9 0.259852 0.466492
2.92 0.259524 0.465379
2.94 0.259201 0.464274
2.96 0.258882 0.463179
2.98 0.258569 0.462091
3 0.25826 0.461012
3.02 0.257956 0.459942
3.04 0.257657 0.458879
3.06 0.257362 0.457825
3.08 0.257072 0.456779
3.1 0.256786 0.455742
3.12 0.256504 0.454712
3.14 0.256226 0.45369
3.16 0.255953 0.452676
3.18 0.255683 0.45167
3.2 0.255418 0.450672
3.22 0.255156 0.449681
3.24 0.254899 0.448698
3.26 0.254645 0.447723
3.28 0.254394 0.446755
3.3 0.254148 0.445794
3.32 0.253905 0.444841
3.34 0.253665 0.443895
3.36 0.253429 0.442957
3.38 0.253196 0.442025
3.4 0.252966 0.441101
3.42 0.25274 0.440183
3.44 0.252517 0.439273
3.46 0.252297 0.43837
3.48 0.25208 0.437473
3.5 0.251867 0.436584
3.52 0.251656 0.435701
3.54 0.251448 0.434824
3.56 0.251243 0.433954
3.58 0.251041 0.433091
3.6 0.250841 0.432235
3.62 0.250645 0.431384
3.64 0.250451 0.43054
3.66 0.250259 0.429703
3.68 0.250071 0.428872
3.7 0.249884 0.428046
3.72 0.249701 0.427227
3.74 0.24952 0.426414
3.76 0.249341 0.425608
3.78 0.249164 0.424807
3.8 0.24899 0.424012
3.82 0.248818 0.423222
3.84 0.248649 0.422439
3.86 0.248482 0.421661
3.88 0.248316 0.420889
3.9 0.248153 0.420123
3.92 0.247993 0.419362
3.94 0.247834 0.418607
3.96 0.247677 0.417857
3.98 0.247522 0.417113
4 0.24737 0.416374


==> Figures/gaussian/schedule-nocancel-1.dat <==
t2 exact cert
0 0.455869 0.758059
0.02 0.456353 0.758983
0.04 0.456761 0.759762
0.06 0.457094 0.760404
0.08 0.457352 0.760918
0.1 0.457535 0.761313
0.12 0.457644 0.761595
0.14 0.457679 0.761774
0.16 0.457643 0.761854
0.18 0.457536 0.761842
0.2 0.45736 0.761743
0.22 0.457115 0.761561
0.24 0.456805 0.761302
0.26 0.45643 0.760968
0.28 0.455992 0.760563
0.3 0.455495 0.76009
0.32 0.454939 0.759551
0.34 0.454327 0.758949
0.36 0.453661 0.758287
0.38 0.452944 0.757565
0.4 0.452178 0.756785
0.42 0.451366 0.755951
0.44 0.45051 0.755062
0.46 0.449612 0.754121
0.48 0.448675 0.753129
0.5 0.447702 0.752088
0.52 0.446696 0.750998
0.54 0.445657 0.749862
0.56 0.44459 0.748681
0.58 0.443496 0.747456
0.6 0.442379 0.746189
0.62 0.44124 0.744881
0.64 0.440081 0.743534
0.66 0.438905 0.742148
0.68 0.437714 0.740726
0.7 0.436511 0.739269
0.72 0.435297 0.737778
0.74 0.434074 0.736255
0.76 0.432844 0.734701
0.78 0.431609 0.733118
0.8 0.430371 0.731508
0.82 0.429132 0.729871
0.84 0.427893 0.728209
0.86 0.426655 0.726524
0.88 0.425421 0.724817
0.9 0.424191 0.72309
0.92 0.422967 0.721344
0.94 0.421749 0.719581
0.96 0.420541 0.717801
0.98 0.419341 0.716007
1 0.418152 0.7142
1.02 0.416974 0.71238
1.04 0.415809 0.71055
1.06 0.414656 0.70871
1.08 0.413518 0.706862
1.1 0.412393 0.705008
1.12 0.411284 0.703147
1.14 0.410191 0.701282
1.16 0.409114 0.699414
1.18 0.408054 0.697543
1.2 0.407011 0.695671
1.22 0.405986 0.693798
1.24 0.404979 0.691927
1.26 0.40399 0.690057
1.28 0.40302 0.688189
1.3 0.402069 0.686325
1.32 0.401136 0.684465
1.34 0.400223 0.682611
1.36 0.399329 0.680762
1.38 0.398455 0.67892
1.4 0.397601 0.677085
1.42 0.396766 0.675258
1.44 0.39595 0.67344
1.46 0.395154 0.671631
1.48 0.394378 0.669832
1.5 0.393622 0.668043
1.52 0.392885 0.666265
1.54 0.392168 0.664499
1.56 0.39147 0.662744
1.58 0.390791 0.661002
1.6 0.390132 0.659273
1.62 0.389492 0.657557
1.64 0.388871 0.655854
1.66 0.388268 0.654165
1.68 0.387685 0.652491
1.7 0.38712 0.65083
1.72 0.386573 0.649185
1.74 0.386044 0.647554
1.76 0.385534 0.645939
1.78 0.385041 0.644339
1.8 0.384566 0.642755
1.82 0.384109 0.641187
1.84 0.383668 0.639635
1.86 0.383245 0.638099
1.88 0.382838 0.636579
1.9 0.382449 0.635075
1.92 0.382075 0.633588
1.94 0.381718 0.632118
1.96 0.381377 0.630664
1.98 0.381052 0.629227
2 0.380742 0.627807
2.02 0.380448 0.626404
2.04 0.380169 0.625017
2.06 0.379904 0.623648
2.08 0.379655 0.622295
2.1 0.37942 0.620959
2.12 0.379199 0.61964
2.14 0.378993 0.618339
2.16 0.378801 0.617053
2.18 0.378622 0.615785
2.2 0.378456 0.614534
2.22 0.378304 0.613299
2.24 0.378166 0.612081
2.26 0.37804 0.61088
2.28 0.377926 0.609696
2.3 0.377826 0.608528
2.32 0.377737 0.607376
2.34 0.377661 0.606241
2.36 0.377597 0.605122
2.38 0.377545 0.60402
2.4 0.377504 0.602933
2.42 0.377474 0.601863
2.44 0.377456 0.600809
2.46 0.377449 0.59977
2.48 0.377453 0.598748
2.5 0.377467 0.597741
2.52 0.377492 0.59675
2.54 0.377528 0.595774
2.56 0.377573 0.594814
2.58 0.377629 0.593869
2.6 0.377695 0.592939
2.62 0.37777 0.592024
2.64 0.377855 0.591124
2.66 0.37795 0.590239
2.68 0.378053 0.589369
2.7 0.378166 0.588513
2.72 0.378288 0.587672
2.74 0.378419 0.586845
2.76 0.378559 0.586033
2.78 0.378707 0.585235
2.8 0.378864 0.58445
2.82 0.379029 0.58368
2.84 0.379202 0.582923
2.86 0.379383 0.582181
2.88 0.379572 0.581451
2.9 0.379769 0.580735
2.92 0.379974 0.580033
2.94 0.380187 0.579343
2.96 0.380407 0.578667
2.98 0.380634 0.578004
3 0.380868 0.577353
3.02 0.38111 0.576715
3.04 0.381359 0.57609
3.06 0.381614 0.575477
3.08 0.381877 0.574877
3.1 0.382146 0.574289
3.12 0.382422 0.573713
3.14 0.382704 0.573149
3.16 0.382993 0.572597
3.18 0.383288 0.572057
3.2 0.383589 0.571528
3.22 0.383897 0.571011
3.24 0.38421 0.570506
3.26 0.38453 0.570011
3.28 0.384855 0.569529
3.3 0.385186 0.569057
3.32 0.385523 0.568596
3.34 0.385865 0.568146
3.36 0.386213 0.567707
3.38 0.386567 0.567278
3.4 0.386925 0.566861
3.42 0.38729 0.566453
3.44 0.387659 0.566056
3.46 0.388033 0.56567
3.48 0.388413 0.565293
3.5 0.388797 0.564927
3.52 0.389187 0.56457
3.54 0.389581 0.564223
3.56 0.38998 0.563887
3.58 0.390384 0.563559
3.6 0.390793 0.563242
3.62 0.391206 0.562934
3.64 0.391623 0.562635
3.66 0.392046 0.562345
3.68 0.392472 0.562065
3.7 0.392903 0.561794
3.72 0.393338 0.561532
3.74 0.393777 0.561279
3.76 0.394221 0.561034
3.78 0.394669 0.560799
3.8 0.39512 0.560572
3.82 0.395576 0.560353
3.84 0.396036 0.560143
3.86 0.396499 0.559942
3.88 0.396967 0.559749
3.9 0.397438 0.559564
3.92 0.397913 0.559387
3.94 0.398391 0.559218
3.96 0.398874 0.559057
3.98 0.399359 0.558905
4 0.399849 0.55876


==> Figures/gaussian/schedule-nocancel-4.dat <==
t2 exact cert
0 1.02865 1.41641
0.02 1.03227 1.42028
0.04 1.03571 1.42389
0.06 1.03898 1.42723
0.08 1.04208 1.43032
0.1 1.04501 1.43316
0.12 1.04776 1.43575
0.14 1.05035 1.43809
0.16 1.05276 1.44018
0.18 1.05501 1.44205
0.2 1.0571 1.44368
0.22 1.05903 1.44508
0.24 1.0608 1.44626
0.26 1.06242 1.44723
0.28 1.06388 1.44799
0.3 1.0652 1.44854
0.32 1.06638 1.4489
0.34 1.06742 1.44907
0.36 1.06833 1.44906
0.38 1.06911 1.44887
0.4 1.06977 1.44851
0.42 1.07031 1.44799
0.44 1.07074 1.44731
0.46 1.07106 1.44649
0.48 1.07128 1.44552
0.5 1.0714 1.44442
0.52 1.07144 1.44319
0.54 1.07138 1.44184
0.56 1.07125 1.44038
0.58 1.07104 1.4388
0.6 1.07077 1.43713
0.62 1.07042 1.43537
0.64 1.07002 1.43351
0.66 1.06957 1.43158
0.68 1.06906 1.42956
0.7 1.06851 1.42748
0.72 1.06792 1.42534
0.74 1.0673 1.42314
0.76 1.06665 1.42088
0.78 1.06597 1.41858
0.8 1.06526 1.41624
0.82 1.06454 1.41386
0.84 1.0638 1.41145
0.86 1.06306 1.40901
0.88 1.0623 1.40655
0.9 1.06155 1.40407
0.92 1.06079 1.40158
0.94 1.06003 1.39908
0.96 1.05929 1.39657
0.98 1.05854 1.39406
1 1.05781 1.39156
1.02 1.0571 1.38905
1.04 1.0564 1.38656
1.06 1.05571 1.38408
1.08 1.05505 1.38161
1.1 1.05441 1.37916
1.12 1.05379 1.37673
1.14 1.0532 1.37432
1.16 1.05263 1.37194
1.18 1.0521 1.36958
1.2 1.05159 1.36725
1.22 1.05112 1.36496
1.24 1.05068 1.36269
1.26 1.05027 1.36047
1.28 1.04989 1.35827
1.3 1.04955 1.35612
1.32 1.04925 1.354
1.34 1.04899 1.35192
1.36 1.04876 1.34989
1.38 1.04857 1.3479
1.4 1.04841 1.34595
1.42 1.0483 1.34404
1.44 1.04823 1.34218
1.46 1.04819 1.34037
1.48 1.0482 1.3386
1.5 1.04824 1.33688
1.52 1.04833 1.33521
1.54 1.04846 1.33359
1.56 1.04862 1.33201
1.58 1.04883 1.33049
1.6 1.04908 1.32901
1.62 1.04937 1.32758
1.64 1.04969 1.32621
1.66 1.05006 1.32488
1.68 1.05047 1.3236
1.7 1.05092 1.32237
1.72 1.05141 1.32119
1.74 1.05193 1.32006
1.76 1.0525 1.31899
1.78 1.0531 1.31796
1.8 1.05375 1.31698
1.82 1.05443 1.31605
1.84 1.05515 1.31516
1.86 1.05591 1.31433
1.88 1.05671 1.31355
1.9 1.05754 1.31281
1.92 1.05841 1.31213
1.94 1.05931 1.31149
1.96 1.06025 1.3109
1.98 1.06123 1.31035
2 1.06224 1.30985
2.02 1.06329 1.3094
2.04 1.06437 1.309
2.06 1.06549 1.30864
2.08 1.06664 1.30833
2.1 1.06782 1.30806
2.12 1.06904 1.30783
2.14 1.07028 1.30765
2.16 1.07156 1.30752
2.18 1.07288 1.30743
2.2 1.07422 1.30738
2.22 1.07559 1.30737
2.24 1.077 1.3074
2.26 1.07843 1.30748
2.28 1.07989 1.3076
2.3 1.08139 1.30775
2.32 1.08291 1.30795
2.34 1.08446 1.30819
2.36 1.08604 1.30847
2.38 1.08764 1.30878
2.4 1.08927 1.30914
2.42 1.09093 1.30953
2.44 1.09262 1.30996
2.46 1.09433 1.31043
2.48 1.09607 1.31093
2.5 1.09783 1.31147
2.52 1.09962 1.31204
2.54 1.10143 1.31265
2.56 1.10327 1.3133
2.58 1.10513 1.31398
2.6 1.10702 1.31469
2.62 1.10892 1.31544
2.64 1.11085 1.31622
2.66 1.11281 1.31703
2.68 1.11478 1.31788
2.7 1.11678 1.31876
2.72 1.11879 1.31966
2.74 1.12083 1.3206
2.76 1.12289 1.32157
2.78 1.12497 1.32257
2.8 1.12707 1.3236
2.82 1.1292 1.32466
2.84 1.13134 1.32575
2.86 1.1335 1.32687
2.88 1.13567 1.32801
2.9 1.13787 1.32919
2.92 1.14009 1.33039
2.94 1.14232 1.33162
2.96 1.14457 1.33287
2.98 1.14684 1.33415
3 1.14913 1.33546
3.02 1.15143 1.33679
3.04 1.15375 1.33815
3.06 1.15609 1.33953
3.08 1.15844 1.34094
3.1 1.16081 1.34237
3.12 1.1632 1.34383
3.14 1.1656 1.34531
3.16 1.16801 1.34681
3.18 1.17045 1.34834
3.2 1.17289 1.34989
3.22 1.17535 1.35146
3.24 1.17783 1.35305
3.26 1.18032 1.35467
3.28 1.18282 1.3563
3.3 1.18534 1.35796
3.32 1.18787 1.35964
3.34 1.19041 1.36134
3.36 1.19297 1.36306
3.38 1.19554 1.3648
3.4 1.19812 1.36656
3.42 1.20072 1.36834
3.44 1.20333 1.37014
3.46 1.20595 1.37196
3.48 1.20858 1.3738
3.5 1.21122 1.37565
3.52 1.21388 1.37753
3.54 1.21655 1.37942
3.56 1.21922 1.38133
3.58 1.22191 1.38326
3.6 1.22462 1.3852
3.62 1.22733 1.38717
3.64 1.23005 1.38914
3.66 1.23278 1.39114
3.68 1.23552 1.39315
3.7 1.23828 1.39518
3.72 1.24104 1.39723
3.74 1.24381 1.39929
3.76 1.2466 1.40136
3.78 1.24939 1.40345
3.8 1.25219 1.40556
3.82 1.255 1.40768
3.84 1.25782 1.40982
3.86 1.26065 1.41197
3.88 1.26349 1.41413
3.9 1.26634 1.41631
3.92 1.26919 1.4185
3.94 1.27206 1.42071
3.96 1.27493 1.42293
3.98 1.27781 1.42517
4 1.2807 1.42741


==> Figures/gaussian/translation-left.dat <==
n ve tf
0 2 2
1 1.09044 0.787321
2 0.697348 0.49971
3 0.510546 0.395692
4 0.414954 0.350865
5 0.363702 0.330761
6 0.335933 0.322695
7 0.321536 0.32103
8 0.315173 0.32291
9 0.313797 0.326741
10 0.315536 0.331576
11 0.319178 0.336832
12 0.323909 0.342143
13 0.329177 0.347284
14 0.334603 0.352119
15 0.339936 0.356576
16 0.345016 0.360622
17 0.349745 0.364253
18 0.354073 0.367481
19 0.357983 0.370329
20 0.361477 0.372828
21 0.364574 0.375008
22 0.3673 0.376902
23 0.369687 0.378543
24 0.371765 0.37996


==> Figures/gaussian/translation-right.dat <==
n above at below plateau
0 0.907882 0.226971 0.0340456 0.226971
1 0.734492 0.226971 0.0831728 0.226971
2 0.605255 0.226971 0.11979 0.226971
3 0.508927 0.226971 0.147083 0.226971
4 0.437128 0.226971 0.167426 0.226971
5 0.383613 0.226971 0.182589 0.226971
6 0.343725 0.226971 0.19389 0.226971
7 0.313994 0.226971 0.202314 0.226971
8 0.291834 0.226971 0.208593 0.226971
9 0.275317 0.226971 0.213272 0.226971
10 0.263006 0.226971 0.216761 0.226971
11 0.25383 0.226971 0.21936 0.226971
12 0.24699 0.226971 0.221298 0.226971
13 0.241892 0.226971 0.222743 0.226971
14 0.238093 0.226971 0.223819 0.226971
15 0.23526 0.226971 0.224622 0.226971
16 0.233149 0.226971 0.22522 0.226971
17 0.231576 0.226971 0.225666 0.226971
18 0.230403 0.226971 0.225998 0.226971
19 0.229529 0.226971 0.226246 0.226971
20 0.228878 0.226971 0.22643 0.226971
21 0.228392 0.226971 0.226568 0.226971
22 0.22803 0.226971 0.22667 0.226971
23 0.22776 0.226971 0.226747 0.226971
24 0.227559 0.226971 0.226804 0.226971


==> Figures/theory/data/trigflow_E_bound.dat <==
t empirical bound
0.0021147294 0.072992701 0.072992701
0.0023105422 0.072992701 0.072992701
0.0025244862 0.072992701 0.072992701
0.0027582404 0.072992701 0.072992701
0.0030136389 0.072992701 0.072992701
0.0032926859 0.072992701 0.072992701
0.0035975713 0.072992701 0.072992701
0.0039306874 0.072992701 0.072992701
0.0042946484 0.072992701 0.072992701
0.0046923102 0.072992701 0.072992701
0.0051267933 0.072992701 0.072992701
0.0056015074 0.072992701 0.080650783
0.0061201774 0.072992701 0.091240876
0.0066868736 0.072992701 0.091240876
0.0073060428 0.072992701 0.091240876
0.0079825438 0.072992701 0.091240876
0.0087216853 0.072992701 0.091240876
0.0095292674 0.091240876 0.091240876
0.010411627 0.091240876 0.091240876
0.011375689 0.091240876 0.091240876
0.012429018 0.091240876 0.10525819
0.013579879 0.091240876 0.10948905
0.014837305 0.091240876 0.10948905
0.016211161 0.091240876 0.10948905
0.017712229 0.094155204 0.11862582
0.019352288 0.1077554 0.12773723
0.021144208 0.10948905 0.12773723
0.02310205 0.11362915 0.12773723
0.025241178 0.12627175 0.1459854
0.027578378 0.12773723 0.14829617
0.03013199 0.13294085 0.16901003
0.032922053 0.1459499 0.17947157
0.035970462 0.15859318 0.20105078
0.039301137 0.18001601 0.21601099
0.042940215 0.22174216 0.24146518
0.046916253 0.26134273 0.27096811
0.05126045 0.2822921 0.30191997
0.056006898 0.29844649 0.33211679
0.061192841 0.32740175 0.36760882
0.066858975 0.35848153 0.40692022
0.073049764 0.40127253 0.43992904
0.079813787 0.45184291 0.48746999
0.087204123 0.48266238 0.52211801
0.095278765 0.52155375 0.57735649
0.10410108 0.58504083 0.62706488
0.11374029 0.62584142 0.68606422
0.12427204 0.62840814 0.75730436
0.13577897 0.75837363 0.83980291
0.14835139 0.83115306 0.91318052
0.16208795 0.90602297 0.98954429
0.17709644 0.96522161 1.087713
0.19349463 1.030325 1.1954563
0.21141121 1.1478124 1.3103211
0.23098678 1.2681329 1.4278032
0.25237494 1.3822931 1.5598326
0.27574352 1.5177828 1.7114656
0.30127592 1.6612668 1.885281
0.32917248 1.8306897 2.0615979
0.35965212 1.9858531 2.2717786
0.39295401 2.1722157 2.4979856
0.42933948 2.3793572 2.7504392
0.46909405 2.5988284 3.042651
0.51252968 2.8189949 3.3497017
0.55998723 3.0793669 3.7139213
0.61183909 3.3442984 4.1391154
0.66849217 3.6429674 4.6228532
0.73039102 3.9735365 5.1774241
0.79802137 4.3419948 5.8414407
0.87191395 4.747176 6.6398818
0.95264858 5.1885365 7.6034721
1.0408588 5.6938385 8.8199513
1.1372369 6.2497788 10.386135
1.242539 6.8601381 12.669756
1.3575915 7.5308246 16.346173
1.4832974 8.229927 24.096715


==> Figures/theory/data/trigflow_q.dat <==
t empirical analytical
0 1 1
0.031632653 1 1
0.063265306 0.99993619 0.99933253
0.094897959 0.99909365 0.99837719
0.12653061 0.99658243 0.99724683
0.15816327 0.99514165 0.99397894
0.18979592 0.99297675 0.99225276
0.22142857 0.9898953 0.98883526
0.25306122 0.98600082 0.98427892
0.28469388 0.98206896 0.98015823
0.31632653 0.97843455 0.97549936
0.34795918 0.97157567 0.96942547
0.37959184 0.96644074 0.96305439
0.41122449 0.95947971 0.95697759
0.44285714 0.95123815 0.94838799
0.4744898 0.94354719 0.94122975
0.50612245 0.93534721 0.93238307
0.5377551 0.92565612 0.92269937
0.56938776 0.91485051 0.91296802
0.60102041 0.90338201 0.90135584
0.63265306 0.89216183 0.88971895
0.66428571 0.88057422 0.87679376
0.69591837 0.86600277 0.86282532
0.72755102 0.8472048 0.84837859
0.75918367 0.83305011 0.83260542
0.79081633 0.81854184 0.81544807
0.82244898 0.79900245 0.7977547
0.85408163 0.77842436 0.77966281
0.88571429 0.75762679 0.75979989
0.91734694 0.73257739 0.73715239
0.94897959 0.70844583 0.71490362
0.98061224 0.68375325 0.69142161
1.0122449 0.65315701 0.66611236
1.0438776 0.62278695 0.63959029
1.0755102 0.5962851 0.61096815
1.1071429 0.56811076 0.58134149
1.1387755 0.53758536 0.55161371
1.1704082 0.50389725 0.51903162
1.2020408 0.46762586 0.48567373
1.2336735 0.43135447 0.45155082
1.2653061 0.39654719 0.41434754
1.2969388 0.35825991 0.37707509
1.3285714 0.31855774 0.3384056
1.3602041 0.27964271 0.29696211
1.3918367 0.24044335 0.25571263
1.4234694 0.19954923 0.21424601
1.455102 0.15921941 0.17152574
1.4867347 0.11837748 0.12834724
1.5183673 0.075745292 0.083852891
1.55 0.037066781 0.045719844


==> Figures/theory/data/ve_E_bound.dat <==
t empirical bound
0.14529347 16.153846 16.477733
0.15522634 16.24551 17.209564
0.16583826 17.384248 18.516711
0.17717565 18.440373 19.748233
0.18928812 19.104427 21.1173
0.20222864 20.370859 22.872645
0.21605384 21.767726 24.170127
0.23082418 22.543807 25.453472
0.24660428 23.828748 27.363762
0.26346317 24.986529 29.145847
0.28147462 26.467118 31.111536
0.30071739 27.869053 33.239967
0.32127569 28.935725 35.226562
0.34323943 30.228563 37.660449
0.36670471 31.808852 40.455218
0.39177417 32.981228 43.00227
0.41855749 34.552546 45.540413
0.44717182 36.123972 48.498625
0.47774235 37.215764 52.009538
0.51040281 38.905324 55.137795
0.54529608 40.651329 58.53888
0.58257479 42.181777 61.867292
0.62240203 43.820651 65.97265
0.66495203 45.376373 70.322341
0.71041092 46.793817 74.618017
0.75897757 48.614984 78.84765
0.81086444 50.770144 83.550306
0.86629851 52.301094 88.411496
0.92552229 54.363606 93.428463
0.98879485 55.590769 98.699699
1.056393 57.511401 104.26664
1.1286124 59.326534 109.98049
1.2057691 61.228397 116.0855
1.2882005 62.891133 121.8815
1.3762672 64.38096 128.22891
1.4703546 66.030361 134.63194
1.5708742 67.89329 141.20549
1.6782657 69.813835 148.00177
1.7929989 71.590175 154.93686
1.9155758 73.063758 161.78038
2.0465325 74.635082 169.17744
2.186442 76.2264 175.41988
2.3359163 78.391395 183.2685
2.4956093 80.15087 190.71659
2.6662195 81.594429 198.29407
2.8484934 83.026816 205.80298
3.0432283 84.437573 213.4276
3.2512761 85.834354 221.06876
3.4735468 87.254241 228.74113
3.711013 88.677527 236.51612
3.9647133 90.189003 244.43629
4.2357576 91.784326 252.29289
4.5253317 92.917481 260.14286
4.8347022 94.335063 267.69605
5.1652226 96.081093 275.91137
5.5183387 97.191238 283.99319
5.8955954 99.021575 291.85723
6.2986429 100.66598 299.88836
6.7292443 101.90027 308.00167
7.1892835 103.17872 316.1204
7.6807729 104.75783 324.13339
8.2058626 106.68013 332.16555
8.7668495 108.57252 340.31056
9.3661879 110.05774 348.48664
10.0065 111.75777 356.51356
10.690586 113.25717 364.45188
11.421439 115.35225 372.48169
12.202256 117.10367 380.81947
13.036453 118.90104 387.96484
13.927679 120.7052 396.92308


==> Figures/theory/data/ve_one_step_bound.dat <==
t empirical bound
0.14412196 162.34092 178.91718
0.15110864 162.15478 179.4191
0.15843401 161.9621 179.95891
0.16611451 161.76942 180.50478
0.17416733 161.58328 181.0296
0.18261053 161.39714 181.54557
0.19146304 161.18081 182.0661
0.2007447 160.96367 182.57311
0.21047631 160.73098 183.13542
0.22067968 160.45184 183.62908
0.23137769 160.18648 184.1496
0.24259431 159.96925 184.65234
0.25435469 159.73657 185.19591
0.26668518 159.5039 185.67062
0.27961342 159.28669 186.19117
0.29316839 159.04623 186.67988
0.30738048 158.83681 187.15403
0.32228153 158.5578 187.64227
0.33790494 158.26882 188.01714
0.35428575 158.00378 188.30658
0.37146065 157.74783 188.44864
0.38946815 157.42233 188.5301
0.40834861 157.13237 188.49665
0.42814434 156.84206 188.52987
0.44889973 156.46976 188.53951
0.47066128 156.12066 188.74012
0.49347779 155.78301 189.2315
0.51740038 155.4215 190.00265
0.54248268 155.04921 189.71906
0.5687809 154.67693 188.6967
0.596354 154.29165 187.99036
0.62526378 153.85718 187.31559
0.65557503 153.34527 186.92114
0.6873557 152.92593 186.92114
0.72067701 152.44543 187.40349
0.75561366 151.9397 187.43996
0.79224396 151.45106 186.17201
0.83065 150.89309 184.87311
0.87091787 150.36223 183.56449
0.91313783 149.83175 181.70258
0.9574045 149.2733 179.38382
1.0038171 148.71489 179.96601
1.0524797 148.13701 179.59596
1.1035013 147.51101 176.82151
1.1569964 146.90602 176.3787
1.2130847 146.2549 175.06802
1.2718921 145.58072 173.53737
1.3335503 144.85838 170.99968
1.3981975 144.16032 168.39295
1.4659787 143.41616 167.0645
1.5370457 142.64569 166.3346
1.6115579 141.89823 164.26811
1.6896823 141.13037 161.96985
1.771594 140.31644 161.25827
1.8574765 139.56756 158.62031
1.9475224 138.7726 157.22873
2.0419335 137.9582 157.05359
2.1409214 137.16688 155.49219
2.244708 136.3483 154.24603
2.3535259 135.52848 153.43847
2.4676191 134.64427 151.72498
2.5872432 133.66803 149.06644
2.7126664 132.63345 146.16655
2.8441698 131.54961 145.1482
2.9820481 130.47926 145.46574
3.1266105 129.38596 143.65393
3.2781809 128.32464 142.19337
3.4370991 127.40749 141.05469
3.6037212 126.54655 139.42418
3.7784207 125.84657 137.42021
3.9615893 125.21787 135.40838
4.1536374 124.68659 134.01534
4.3549955 124.17468 133.69718
4.566115 123.82359 133.7327
4.787469 123.46249 133.73584
5.0195538 123.14862 133.15747
5.2628894 122.84612 131.81939
5.5180213 122.5666 131.51083
5.7855214 122.32442 131.97052
6.0659893 122.08362 131.38212
6.3600536 121.89748 130.54858
6.6683733 121.71134 130.05584
6.9916397 121.56542 130.41196
7.3305772 121.44458 130.30798
7.6859455 121.32824 129.85813
8.0585413 121.28067 129.42515
8.4491996 121.2501 129.4053
8.858796 121.23687 129.38546
9.2882487 121.27798 129.73198
9.7385201 121.34787 130.3531
10.21062 121.48997 130.97286
10.705605 121.61094 131.49961
11.224587 121.79709 131.8894
11.768727 122.07478 132.19269
12.339246 122.36363 132.49979
12.937423 122.7002 132.96838
13.564597 123.02596 133.55481
14.222175 123.42032 134.21084
14.911631 123.87604 134.86485
15.634511 124.31024 135.57931


==> Figures/theory/data/ve_q.dat <==
t empirical analytical
0 1 1
0.29591837 0.94913194 0.9538006
0.59183673 0.87956752 0.87435304
0.8877551 0.79622001 0.78046875
1.1836735 0.68828225 0.68414055
1.4795918 0.60243559 0.60056217
1.7755102 0.54127252 0.53503086
2.0714286 0.48251672 0.47443957
2.3673469 0.437 0.42627315
2.6632653 0.39437269 0.38617367
2.9591837 0.35055257 0.35193416
3.255102 0.32606481 0.32315944
3.5510204 0.30005787 0.29938272
3.8469388 0.27549283 0.27814604
4.1428571 0.2525463 0.25902778
4.4387755 0.24170361 0.24300214
4.7346939 0.2348545 0.22881944
5.0306122 0.21327712 0.21610243
5.3265306 0.20665785 0.20483218
5.622449 0.2006266 0.19434317
5.9183673 0.19033713 0.18466435
6.2142857 0.18128448 0.17591406
6.5102041 0.17399237 0.16866097
6.8061224 0.1674103 0.16177588
7.1020408 0.15898148 0.155
7.3979592 0.1491985 0.14837398
7.6938776 0.14374421 0.14237892
7.9897959 0.13902885 0.13725694
8.2857143 0.13530389 0.13252033
8.5816327 0.13345307 0.12876299
8.877551 0.12986111 0.12426039
9.1734694 0.12675637 0.12054257
9.4693878 0.12291667 0.11618112
9.7653061 0.11923611 0.11253388
10.061224 0.11587963 0.10925926
10.357143 0.11252315 0.10616249
10.653061 0.1094213 0.10354562
10.94898 0.10673611 0.10128726
11.244898 0.10346065 0.098046522
11.540816 0.10094329 0.09559056
11.836735 0.098425926 0.093078704
12.132653 0.095908565 0.091238426
12.428571 0.094050926 0.088319088
12.72449 0.091799769 0.08595679
13.020408 0.089768519 0.084259259
13.316327 0.088090278 0.082581019
13.612245 0.086412037 0.080902778
13.908163 0.084710039 0.079224537
14.204082 0.0829806 0.077560764
14.5 0.081481481 0.076388889

